Generative Modeling for Low Dimensional Speech Attributes with Neural Spline Flows

Despite recent advances in generative modeling for text-to-speech synthesis, these models do not yet have the same fine-grained adjustability of pitch-conditioned deterministic models such as FastPitch and FastSpeech2. Pitch information is not only low-dimensional, but also discontinuous, making it particularly difficult to model in a generative setting. Our work explores several techniques for handling the aforementioned issues in the context of Normalizing Flow models. We also find this problem to be very well suited for Neural Spline flows, which is a highly expressive alternative to the more common affine-coupling mechanism in Normalizing Flows.

==> data/agap_prior_loss_plot.csv <==
iter,affineploss,splineploss
0,0.941000,1.018000
1000,0.500000,0.443000
2000,0.462000,0.545000
3000,0.478000,0.569000
4000,0.513000,0.436000
5000,0.427000,0.513000
6000,0.460000,0.472000
7000,0.472000,0.425000
8000,0.513000,0.581000
9000,0.459000,0.433000
10000,0.500000,0.367000
11000,0.426000,0.469000
12000,0.465000,0.371000
13000,0.491000,0.473000
14000,0.733000,0.526000
15000,0.473000,0.424000
16000,0.491000,0.562000
17000,0.502000,0.456000
18000,0.337000,0.535000
19000,0.611000,0.898000
20000,0.465000,0.489000
21000,0.482000,0.527000
22000,0.568000,0.461000
23000,0.499000,0.466000
24000,0.463000,0.561000
25000,0.638000,0.634000
26000,0.662000,0.446000
27000,0.583000,0.642000
28000,0.521000,0.494000
29000,0.802000,0.510000
30000,0.637000,0.414000
31000,0.648000,0.423000
32000,0.668000,0.583000
33000,0.615000,0.661000
34000,0.453000,0.565000
35000,0.433000,0.597000
36000,0.538000,0.612000
37000,0.566000,0.691000
38000,0.400000,0.473000
39000,0.867000,0.525000
40000,0.402000,0.473000
41000,0.990000,0.641000
42000,0.384000,0.503000
43000,0.582000,0.476000
44000,0.500000,0.489000
45000,0.659000,0.534000
46000,0.589000,0.482000
47000,0.443000,0.579000
48000,0.430000,0.456000
49000,0.390000,0.543000
50000,0.454000,0.544000
51000,0.463000,0.529000
52000,0.552000,0.504000
53000,0.438000,0.546000
54000,0.454000,0.489000
55000,0.820000,0.649000
56000,0.576000,0.474000
57000,0.465000,0.540000
58000,0.590000,0.442000
59000,0.496000,0.487000
60000,0.586000,0.462000
61000,0.454000,0.486000
62000,0.442000,0.478000
63000,0.512000,0.469000
64000,0.643000,0.496000
65000,0.507000,0.714000
66000,0.493000,0.485000
67000,0.448000,0.507000
68000,0.421000,0.503000
69000,0.450000,0.453000
70000,0.494000,0.470000
71000,0.459000,0.460000
72000,0.452000,0.489000
73000,0.495000,0.504000
74000,0.428000,0.505000
75000,0.450000,0.491000
76000,0.491000,0.586000
77000,0.477000,0.471000
78000,0.484000,0.468000
79000,0.496000,0.479000
80000,0.493000,0.455000
81000,0.462000,0.835000
82000,0.478000,0.458000
83000,0.497000,0.645000
84000,0.428000,0.628000
85000,0.431000,0.489000
86000,0.453000,0.491000
87000,0.452000,0.495000
88000,0.479000,0.485000
89000,0.466000,0.503000
90000,0.472000,0.463000
91000,0.490000,0.485000
92000,0.494000,0.495000
93000,0.459000,0.488000
94000,0.460000,0.487000
95000,0.492000,0.521000
96000,0.478000,0.499000
97000,0.449000,0.491000
98000,0.614000,0.518000
99000,0.547000,0.500000
100000,0.473000,0.498000
101000,0.546000,0.498000
102000,0.475000,0.496000
103000,0.439000,0.465000
104000,0.471000,0.490000
105000,0.493000,0.492000


==> data/bgap_prior_loss_plot.csv <==
iter,affineploss,splineploss
0,0.139000,0.163000
1000,0.031000,0.328000
2000,0.013000,0.317000
3000,0.025000,0.566000
4000,0.030000,0.490000
5000,0.033000,0.317000
6000,0.277000,0.700000
7000,0.077000,0.414000
8000,0.062000,0.327000
9000,0.128000,0.357000
10000,0.090000,0.563000
11000,0.107000,0.409000
12000,0.148000,0.752000
13000,0.115000,0.714000
14000,0.100000,0.392000
15000,0.409000,0.372000
16000,0.232000,0.368000
17000,0.194000,0.472000
18000,0.246000,0.345000
19000,0.151000,0.561000
20000,0.366000,0.531000
21000,0.396000,0.472000
22000,0.324000,0.335000
23000,0.260000,0.300000
24000,0.246000,0.589000
25000,0.460000,0.456000
26000,0.330000,0.518000
27000,0.325000,0.396000
28000,0.258000,0.554000
29000,0.292000,0.414000
30000,0.440000,0.636000
31000,0.261000,0.304000
32000,0.451000,0.407000
33000,0.313000,0.296000
34000,0.266000,0.440000
35000,0.697000,0.453000
36000,0.307000,0.413000
37000,0.815000,0.358000
38000,0.797000,0.380000
39000,0.560000,0.388000
40000,1.159000,0.423000
41000,0.441000,0.481000
42000,0.290000,0.497000
43000,0.290000,0.326000
44000,0.639000,0.360000
45000,0.264000,0.462000
46000,0.296000,0.364000
47000,0.313000,0.450000
48000,0.279000,0.496000
49000,0.830000,0.487000
50000,0.277000,0.305000
51000,0.625000,0.401000
52000,0.332000,0.431000
53000,0.424000,0.335000
54000,0.325000,0.609000
55000,0.390000,0.373000
56000,0.283000,0.442000
57000,0.564000,0.565000
58000,0.451000,0.404000
59000,0.641000,0.366000
60000,0.706000,0.378000
61000,0.319000,0.550000
62000,1.001000,0.441000
63000,0.793000,0.430000
64000,0.466000,0.380000
65000,0.396000,0.740000
66000,0.259000,0.431000
67000,0.585000,0.501000
68000,0.478000,0.655000
69000,0.222000,0.415000
70000,0.406000,0.383000
71000,0.303000,0.368000
72000,0.255000,0.417000
73000,0.462000,0.490000
74000,0.232000,0.550000
75000,0.423000,0.486000
76000,0.404000,0.410000
77000,0.537000,0.386000
78000,0.223000,0.536000
79000,0.413000,0.523000
80000,0.721000,0.411000
81000,0.465000,0.433000
82000,0.242000,0.540000
83000,0.328000,0.406000
84000,0.506000,0.450000
85000,0.501000,0.484000
86000,0.309000,0.516000
87000,0.423000,0.420000
88000,0.402000,0.719000
89000,0.454000,0.641000
90000,0.245000,0.528000
91000,0.231000,0.615000
92000,0.442000,0.441000
93000,0.314000,0.415000
94000,0.315000,0.359000
95000,0.387000,0.348000
96000,0.362000,0.454000
97000,0.389000,0.435000
98000,0.523000,0.393000
99000,0.440000,0.564000
100000,0.533000,0.396000
101000,0.312000,0.515000
102000,0.536000,0.449000
103000,0.319000,0.568000
104000,0.394000,0.434000
105000,0.245000,0.369000
106000,0.326000,0.505000
107000,0.296000,0.576000
108000,0.403000,0.561000
109000,0.383000,0.371000
110000,0.335000,0.430000
111000,0.362000,0.540000
112000,0.525000,0.431000
113000,0.319000,0.672000
114000,0.327000,0.482000
115000,0.335000,0.383000
116000,0.309000,0.516000
117000,0.276000,0.355000
118000,0.691000,0.451000
119000,0.362000,0.536000
120000,0.450000,0.423000
121000,0.228000,0.402000
122000,0.241000,0.408000
123000,0.263000,0.437000
124000,0.306000,0.484000
125000,0.312000,0.478000
126000,0.261000,0.479000
127000,0.273000,0.426000
128000,0.230000,0.409000
129000,0.276000,0.409000
130000,0.278000,0.531000
131000,0.220000,0.438000
132000,0.311000,0.472000
133000,0.270000,0.751000
134000,0.292000,0.554000
135000,0.239000,0.408000
136000,0.234000,0.408000
137000,0.264000,0.589000
138000,0.254000,0.476000
139000,0.293000,0.429000
140000,0.289000,0.528000
141000,0.319000,0.487000
142000,0.332000,0.432000
143000,0.282000,0.889000
144000,0.285000,0.520000
145000,0.300000,0.452000
146000,0.310000,0.624000
147000,0.466000,0.500000
148000,0.408000,0.498000
149000,0.283000,0.558000
150000,0.307000,0.408000
151000,0.247000,0.451000
152000,0.293000,0.523000
153000,0.308000,0.399000
154000,0.494000,0.466000
155000,0.334000,0.457000
156000,0.269000,0.404000
157000,0.352000,0.534000
158000,0.250000,0.423000
159000,0.313000,0.520000
160000,0.348000,0.435000
161000,0.260000,0.432000
162000,0.308000,0.608000
163000,0.255000,0.459000
164000,0.503000,0.697000
165000,0.339000,0.484000
166000,0.317000,0.396000
167000,0.364000,0.587000
168000,0.256000,0.524000
169000,0.387000,0.415000
170000,0.416000,0.501000
171000,0.380000,0.454000
172000,0.353000,0.456000
173000,0.268000,0.640000
174000,0.409000,0.411000
175000,0.345000,0.411000
176000,0.384000,0.447000
177000,0.503000,0.778000
178000,0.334000,0.485000
179000,0.270000,0.493000
180000,0.330000,0.430000
181000,0.331000,0.440000
182000,0.528000,0.564000
183000,0.296000,0.446000
184000,0.274000,0.616000
185000,0.279000,0.446000
186000,0.399000,0.460000
187000,0.281000,0.564000
188000,0.327000,0.423000
189000,0.318000,0.416000
190000,0.313000,0.498000
191000,0.279000,0.601000
192000,0.282000,0.527000
193000,0.329000,0.546000
194000,0.291000,0.432000
195000,0.343000,0.457000
196000,0.269000,0.453000
197000,0.290000,0.545000
198000,0.254000,0.443000
199000,0.265000,0.403000
200000,0.300000,0.555000
201000,0.529000,0.404000
202000,0.325000,0.493000
203000,0.277000,0.445000
204000,0.345000,0.453000
205000,0.236000,0.353000
206000,0.248000,0.570000
207000,0.307000,0.506000
208000,0.290000,0.435000
209000,0.624000,0.445000
210000,0.306000,0.450000
211000,0.321000,0.567000
212000,0.277000,0.486000
213000,0.284000,0.516000
214000,0.312000,0.527000
215000,0.286000,0.494000
216000,0.288000,0.458000
217000,0.266000,0.483000
218000,0.279000,0.448000
219000,0.385000,0.488000
220000,0.305000,0.541000
221000,0.286000,0.426000
222000,0.299000,0.498000
223000,0.359000,0.517000
224000,0.326000,0.626000
225000,0.309000,0.466000
226000,0.330000,0.513000
227000,0.292000,0.455000
228000,0.268000,0.493000
229000,0.489000,0.464000
230000,0.311000,0.488000
231000,0.560000,0.558000
232000,0.340000,0.435000
233000,0.297000,0.546000
234000,0.319000,0.478000
235000,0.249000,0.351000
236000,0.298000,0.621000
237000,0.281000,0.416000
238000,0.270000,0.460000
239000,0.290000,0.657000
240000,0.348000,0.492000
241000,0.268000,0.393000
242000,0.292000,0.403000
243000,0.327000,0.524000
244000,0.309000,0.522000
245000,0.380000,0.462000
246000,0.417000,0.511000
247000,0.354000,0.542000
248000,0.361000,0.550000
249000,0.369000,0.446000
250000,0.308000,0.513000
251000,0.462000,0.470000
252000,0.347000,0.453000
253000,0.289000,0.469000
254000,0.304000,0.431000
255000,0.301000,0.465000
256000,0.302000,0.543000
257000,0.351000,0.491000
258000,0.304000,0.508000
259000,0.307000,0.472000
260000,0.323000,0.513000
261000,0.308000,0.551000
262000,0.301000,0.523000
263000,0.279000,0.400000
264000,0.305000,0.534000
265000,0.238000,0.496000
266000,0.256000,0.491000
267000,0.254000,0.396000
268000,0.486000,0.579000
269000,0.296000,0.421000
270000,0.328000,0.426000
271000,0.302000,0.515000
272000,0.417000,0.530000
273000,0.400000,0.462000


==> data/sigma_sweep_final.csv <==
model,mel_stats_frame,mel_stats_bin,f0_rel,spec,spec_centroid,f0,mel,voiced,energy,mspc
0.0,0.17061467468738556,0.10577639937400818,0.025195280031679358,35.57289123535156,465.63614317760533,5.280817427399584,0.5720813870429993,0.07044501013959176,0.05493837222456932,26.109455247260424
0.1,0.17059092223644254,0.1054634153842926,0.025164233655762883,35.343955993652344,466.3599606023439,5.28320253289239,0.5738498568534851,0.06701806746018804,0.05507748946547508,25.98502530468035
0.2,0.17053619027137756,0.10427620261907578,0.024353981014184352,35.50218200683594,468.4570876624653,5.165936465741043,0.5789721012115479,0.06404110870437471,0.05564199015498161,26.097141194489605
0.3,0.17050790786743164,0.10225996375083923,0.02473755532911789,35.7406120300293,472.213842407541,5.2426590599624125,0.5874321460723877,0.06536189039068396,0.056620918214321136,26.601188464681332
0.4,0.170614093542099,0.0995038002729416,0.02472656596284744,36.033119201660156,476.93388296756063,5.2516099259520885,0.5992105603218079,0.0648858011459232,0.0580010898411274,26.468703208797557
0.5,0.1710147261619568,0.09615583717823027,0.0261256043483956,36.42072296142578,483.2108655891828,5.358001569935454,0.6142785549163818,0.06412528243922823,0.059767179191112525,26.950722514349394
0.6,0.17191463708877566,0.09243982285261154,0.026582584107791643,37.03196334838867,490.57020342250917,5.435466090517689,0.6325990557670593,0.06467536309153597,0.06190134212374687,27.16150599619909
0.7,0.17356131970882416,0.08867979049682617,0.026238903184826974,37.75461959838867,500.17395721444603,5.400685969966265,0.6541351079940796,0.06488235619245035,0.06438513100147247,28.048092493621766
0.8,0.17739304900169373,0.08526226878166199,0.025704722776075627,38.38528823852539,507.79711336131385,5.432868605750689,0.6793428063392639,0.06702908059632694,0.0673988088965416,28.166427269277523
0.9,0.18026073276996613,0.08298876136541368,0.025618558826417216,39.85728073120117,524.3402668171848,5.452226417107822,0.7067039012908936,0.0679164230286146,0.07032940536737442,29.299917883985184
1.0,0.18593467772006989,0.08238492906093597,0.02692231069884665,41.23539733886719,539.6757641163439,5.565957070096455,0.7376680970191956,0.06916902673541485,0.07375673949718475,30.24080792891536

